Neural Academic Paper Generation

In this work, we tackle the problem of structured text generation, specifically academic paper generation in $\LaTeX{}$, inspired by the surprisingly good results of basic character-level language models. Our motivation is using more recent and advanced methods of language modeling on a more complex dataset of $\LaTeX{}$ source files to generate realistic academic papers. Our first contribution is preparing a dataset with $\LaTeX{}$ source files on recent open-source computer vision papers. Our second contribution is experimenting with recent methods of language modeling and text generation such as Transformer and Transformer-XL to generate consistent $\LaTeX{}$ code. We report cross-entropy and bits-per-character (BPC) results of the trained models, and we also discuss interesting points on some examples of the generated $\LaTeX{}$ code.

==> notes.txt <==
Abstract - uras
Introduction - uras
Previous Work - uras
    1 paragraf MIT Grad + 1 paragraf karpathy char-RNN + geçmiş genel text generation çalışmaları
Models/Methodology:
    Baseline model
    Transformer
    Transformer-XL
    (Evolved Transformer?)
Experiments:
    Setup, hyperparametreler, modeller, 
Results:
    Bol bol empirik sonuç
    Sayısal sonuçlar cross entropy
Conclusion

Experiments with bpc ve perplexity
    char-RNN
    Transformer
    Transformer-XL (model kayıtlı) - uras

--------------------------------------------------------------------------
sonraki görüşme (uras):

previous work tamamla - tamamlandı

loglardan grafik çıkarma -  char-RNN
                            transformer
                            transformer-xl

experimental setup kısmındaki setup'lar - tamamlandı

results kısmına giriş:
    cross-entropy tablosu - tamamlandı
    generated text koymak görsel olarak nasıl güzel olur?
    training/val loss
    bpc/perplexity sonuçları



---------------------------------------------------------------------------
06.08.19 - hangout

uras:
- hyperparametre settingleri -> experimental setup veya 4.2 hyperparameters - tamamlandı
- generated text koyma -> yan yana -> sutskever 2014
- training/val loss - train-val ayrı figürler - tamamlandı
- bpc'yi tablo 5'e ekle - tamamlandı
- results'ı yazıp yorumlama




ek notlar:
- citationlardan önce boşluk
